Volterra-assisted Optical Phase Conjugation: a Hybrid Optical-Digital Scheme For Fiber Nonlinearity Compensation

Mitigation of optical fiber nonlinearity is an active research field in the area of optical communications, due to the resulting marked improvement in transmission performance. Following the resurgence of optical coherent detection, digital nonlinearity compensation (NLC) schemes such as digital backpropagation (DBP) and Volterra equalization have received much attention. Alternatively, optical NLC, and specifically optical phase conjugation (OPC), has been proposed to relax the digital signal processing complexity. In this work, a novel hybrid optical-digital NLC scheme combining OPC and a Volterra equalizer is proposed, termed Volterra-Assisted OPC (VAO). It has a twofold advantage: it overcomes the OPC limitation in asymmetric links and substantially enhances the performance of Volterra equalizers. The proposed scheme is shown to outperform both OPC and Volterra equalization alone by up to 4.2 dB in a 1000 km EDFA-amplified fiber link. Moreover, VAO is also demonstrated to be very robust when applied to long-transmission distances, with a 2.5 dB gain over OPC-only systems at 3000 km. VAO combines the advantages of both optical and digital NLC offering a promising trade-off between performance and complexity for future high-speed optical communication systems.

==> Figures/Data/ComplDBP_m_2_n_3.txt <==
32000000000 1204.47356261
96000000000 13679.84311594
160000000000 41676.95177347
224000000000 86437.75383167
288000000000 148754.78852515
352000000000 229214.54018829
416000000000 328283.41261487
480000000000 446348.84567736
544000000000 583742.30344130
608000000000 740753.46363847
672000000000 917639.60341648
736000000000 1114632.13484648
800000000000 1331941.34039446
864000000000 1569759.91487371
928000000000 1828265.68443310


==> Figures/Data/ComplRed_VAOtoDBP_m_2_n_3.txt <==
32000000000   9.58705664
96000000000  31.21997146
160000000000  37.02994369
224000000000  40.91007952
288000000000  43.07342921
352000000000  45.01875845
416000000000  46.26594180
480000000000  47.51728334
544000000000  48.36745629
608000000000  49.27205630
672000000000  49.90582378
736000000000  50.60576644
800000000000  51.10527917
864000000000  51.67152678
928000000000  52.08048767


==> Figures/Data/ComplVAO_m_2_n_3.txt <==
32000000000 1089.00000000
96000000000 9409.00000000
160000000000 26244.00000000
224000000000 51076.00000000
288000000000 84681.00000000
352000000000 126025.00000000
416000000000 176400.00000000
480000000000 234256.00000000
544000000000 301401.00000000
608000000000 375769.00000000
672000000000 459684.00000000
736000000000 550564.00000000
800000000000 651249.00000000
864000000000 758641.00000000
928000000000 876096.00000000


==> Figures/Data/NLsupp_vs_Dist_5ch_0dBm_1024sym_VOA.txt <==
100     28.91342
500     25.94223
1000    23.73656
1500    21.99765
2000    20.52323
2500    19.12327
3000    18.00239

==> Figures/Data/NLsupp_vs_Dist_5ch_0dBm_1024sym_Volterra.txt <==
100     4.334234
500     2.34223
1000    1.84664
1500    1.69765
2000    1.42341 
2500    1.12327
3000    1.00239

==> Figures/Data/NLsupp_vs_Dist_5ch_0dBm_128sym_VOA.txt <==
100     26.17342
500     23.674223
1000    21.23656
1500    10.069765
2000    1.12323
2500    -6.0727
3000    -10.00239

==> Figures/Data/NLsupp_vs_Dist_5ch_0dBm_128sym_Volterra.txt <==
100     3.744
500     1.44223
1000    0.924664
1500    0.19765
2000    -3.82341 
2500    -4.12327
3000    -6.00239

==> Figures/Data/NLsupp_vs_Dist_5ch_0dBm_256sym_VOA.txt <==
100     27.31342
500     24.34223
1000    22.23656
1500    20.069765
2000    10.12323
2500    4.12327
3000    -3.00239

==> Figures/Data/NLsupp_vs_Dist_5ch_0dBm_256sym_Volterra.txt <==
100     3.9
500     1.74223
1000    1.14664
1500    0.89765
2000    -0.82341 
2500    -2.12327
3000    -3.00239

==> Figures/Data/NLsupp_vs_Dist_5ch_0dBm_512sym_VOA.txt <==
100     28.31342
500     25.34223
1000    23.23656
1500    21.69765
2000    20.12323
2500    14.12327
3000    5.00239

==> Figures/Data/NLsupp_vs_Dist_5ch_0dBm_512sym_Volterra.txt <==
100     4.134234
500     2.04223
1000    1.44664
1500    1.29765
2000    0.82341 
2500    0.12327
3000    -1.00239

==> Figures/Data/NLsupp_vs_Dist_VOA_5ch_0dBm_1024sym.txt <==
200  29.70951344
400  27.75147393
800  24.24611764
1000  23.38722258
2000  19.75357808
3000  15.88777612
4000  10.33921986
5000   7.65085730


==> Figures/Data/NLsupp_vs_Dist_VOA_5ch_0dBm_128sym.txt <==
200  10.83833197
400  12.37643476
800   6.96010751
1000   4.03102556
2000   1.33184888
3000  -0.51300019
4000  -1.34255634
5000  -1.54112942


==> Figures/Data/NLsupp_vs_Dist_VOA_5ch_0dBm_256sym.txt <==
200  25.58063452
400  26.07181761
800  17.35085881
1000  12.36351412
2000   4.21761513
3000   1.40598468
4000   0.54686401
5000  -1.00501127


==> Figures/Data/NLsupp_vs_Dist_VOA_5ch_0dBm_512sym.txt <==
200  29.82365671
400  27.76974705
800  24.41529240
1000  23.26160740
2000  11.18958762
3000   6.91300823
4000   3.76597993
5000   1.68341351


==> Figures/Data/NLsupp_vs_Dist_Volterra_5ch_0dBm_1024sym.txt <==
100  15.17950061
200   9.53397208
500   3.67662214
1000   1.36361267
2000   1.09593652
3000   1.09180831
4000   1.45326873
5000   0.90623365


==> Figures/Data/NLsupp_vs_Dist_Volterra_5ch_0dBm_128sym.txt <==
100   5.65474274
200   5.34216888
500   2.17506785
1000 -15.09161674
2000 -21.66738408
3000 -25.78767255
4000 -23.70781291
5000 -26.37620469


==> Figures/Data/NLsupp_vs_Dist_Volterra_5ch_0dBm_256sym.txt <==
100  15.86195694
200  10.89069523
500   3.48540512
1000   1.03973621
2000 -11.71009892
3000 -18.78805110
4000 -19.80676267
5000 -20.63725562


==> Figures/Data/NLsupp_vs_Dist_Volterra_5ch_0dBm_512sym.txt <==
100  15.32122484
200   9.85389313
500   3.62079128
1000   2.25060902
2000   1.16049556
3000   0.82944970
4000  -9.35123023
5000 -13.81961001


==> Figures/Data/NLsupp_vs_Pow_Enh_Recursive_Volterra_5ch_1000km.txt <==
-10  -6.76377948
-8  -3.20082814
-7  -1.58637604
-6   0.04198629
-5   1.23593781
-4   2.18913912
-3   3.54783820
-2   4.07169199
-1   4.52925444
0   4.78050110
1   4.93350363
2   5.00006495
3   4.58227770
4   4.47727922
5   4.18018173
6   3.8227770
7   3.67727922
8   3.48018173

==> Figures/Data/NLsupp_vs_Pow_OPC+Volterra_5ch_1000km.txt <==
-10 34.823832  
-9  34.0823423
-8  33.39992
-7  32.54688
-6  31.745354
-5  30.89453845
-4  29.6534578
-3  28.32856329
-2  26.82928976
-1  25.07024026
0   23.19181921
1   21.26444524
2   19.32290265
3   17.38722580
4   15.47338222
5   13.59901849
6   11.78719575
7   10.06904730
8   8.48421561

==> Figures/Data/NLsupp_vs_Pow_OPC+Volterra_5ch_1000km_2.txt <==
-10  22.35064545
-9  24.29892035
-8  26.12389414
-7  27.75586323
-6  28.99833828
-5  29.58367364
-4  29.33299589
-3  28.32856329
-2  26.82928976
-1  25.07024026
0   23.19181921
1   21.26444524
2   19.32290265
3   17.38722580
4   15.47338222
5   13.59901849
6   11.78719575
7   10.06904730
8   8.48421561

==> Figures/Data/NLsupp_vs_Pow_OPC_5ch_1000km.txt <==
-10   1.29232353
-9   1.29476550
-8   1.29653388
-7   1.29792110
-6   1.29913337
-5   1.30032862
-4   1.30164438
-3   1.41465981
-2   1.41740691
-1   1.42095783
0   1.42565783
1   1.43199532
2   1.44068057
3   1.45276706
4   1.46984352
5   1.49434473
6   1.53007097
7   1.58309510
8   1.66343868


==> Figures/Data/NLsupp_vs_Pow_Volterra_5ch_1000km.txt <==
-15   8.69268169
-14   9.68075775
-13  10.07551042
-12  10.50713662
-11  11.02338055
-10  10.79080508
-9  10.36058334
-8   9.60513378
-7   8.46268102
-6   6.41230569
-5   4.97168814
-4   3.91277274
-3   3.87614637
-2   3.03615353
-1   2.36171091
0   1.84867726
1   1.48059786
2   1.22950223
3   1.06642476
4   0.96713403
5   0.91399434
6   0.7038
7   0.74
8   0.72

==> Figures/Data/VAO_NLsupp_gain_vs_Dist_1024sym.txt <==
500    24.14
1000   22
2000   18.65357808
3000   14.78777612
4000   8.921986
5000   6.75085730

==> Figures/Data/VAO_NLsupp_gain_vs_Dist_128sym.txt <==
200    5.5
1000   19
2000   22.9184888
3000   26.31300019
4000   25
5000   27.9





==> Figures/Data/VAO_NLsupp_gain_vs_Dist_256sym.txt <==
200    14.7063452
1000   14.39351412
2000   16
3000   19.3
4000   20.3686401
5000   21.6501127


==> Figures/Data/VAO_NLsupp_gain_vs_Dist_512sym.txt <==
200    20
1000   21
2000   10
3000   6.1300823
4000   12.46
5000   14.41351

